Astronomical observation tasks short-term scheduling using PDDS algorithm

A concept of the ground-based optical astronomical observations efficiency is considered in this paper. We believe that a telescope efficiency can be increased by properly allocating observation tasks with respect to the current environment state and probability to obtain the data with required properties under the current conditions. An online observations scheduling is assumed to be essential part for raising the efficiency. The short-term online scheduling is treated as the discrete optimisation problems which are stated using several abstraction levels. The optimisation problems are solved using a parallel depth-bounded discrepancy search (PDDS) algorithm [13]. Some aspects of the algorithm performance are discussed. The presented algorithm is a core of open-source chelyabinsk C++ library which is supposed to be used at 2.5 m telescope of Sternberg Astronomical Institude of Lomonosov Moscow State University.

==> answer1.txt <==
> Reviewer #1: The paper is tackling an interesting, ongoing problem in the optimal operation of telescope facilities.
> There are some interesting insights, although the formal/mathematical presentation makes the insights difficult to untangle to a non expert reader.
> In general it would be good to have more examples along the way relating the formal definitions to tasks/quantities as understood by an astronomer or someone tasked with building a new telescope scheduler.
> My principal concerns relate to understanding how the derived "best" schedule can be evaluated.
> In the paper it is essentially defined in terms of Y*, the optimal value of the target function and the main results are discussed in terms of the computational approach to find a schedule close to this Y*.
> However I am concerned that there is no evidence presented that Y* is indeed a "good schedule".
> For example, what is the "open shutter fraction", or the "airmass distribution", or the "hour angle distribution" of Y*? Also given the papers emphasis on seeing variations, it would be interesting to know what fraction of observations were (a) done in at least the required conditions and (b) done in "well matched" conditions (e.g, such that observations that only need poor seeing are not wasting good seeing time).

I share your concern. Unfortunately, it appeared that my point of view was not completely clear.
The telescope efficiency is rather artificial concept unlike length or time.
Your question about how the best can be evaluated is essentially the question: "whether is the yield adequate relevant measure for the telescope efficiency concept or not?"
The answer is based on current understanding what the telescope efficiency is for particular users under particular circumstances.
I believe that it is a subject of constant changing, that is why I emphisise that algorithms and techniques should be flexible enough in many places.
So, I would rather like to focus on real practical experience as well as ways to fix issues that will be found.
There are no any doubts that air mass is the important quantity for ground-based optical astronomy due to atmosphere geometry.
Conditional probability that task is in the solution given its target altitude is h raises from 0 to 30 degrees above the horizon and then it is almost constant, I am not sure what inferences could be made.
Open shutter time is essentially a particular case of total yield Y, a brief explanation is added to section 3.2. Briefly, if one chooses y_i = d_i, then Y is open shutter time.
Fraction of observations made in the required conditions is exactly the success probability p_i(t), so it can be calculated for any i and t.
"well matched" conditions are required to be defined first. In case of the seeing, it seems natural that for constraint "a > a_0", "well matched" means "a \in [a_0, a_0+\epsilon], \epsilon -> 0", though "well matching" amount may be made arbitrary large by choosing appropriate matching domain.
Unfortunately, I can't propose a generic measure for "well match" now.
But it is clear that "well matching" index for the task i has to be relative to other tasks.
It follows from the fact that "wasting good time" assumes that there are alternatives for specific resource domain.
And different parts of resource space have different number of alternatives.
Seeing forecast taken from paper~[5] has the following property.
The median seeing forecast b(t) exponentially approaches unconditional median seeing as t -> \inf.
That is, if the current seeing is better than the median and we have the task that requires good seeing conditions, then p_i(t) for this task will decrease as t increase.
Then, such tasks will tend to be scheduled at the beginning of the sequence. In particular, equation (41) arose from this fact.
So, good seeing conditions are not expected to be wasted.
Other possible way is that demanding tasks may just get larger yield y(t) function (see section 3.2).


> A particular concern must be how the schedule "overfilling factor" affects the outcomes.
> If I understand correctly the simulation input list has about 20 hours worth of requests and is for a night (about 8 hours?).
> So the schedule is overfilled by a factor of about 2.5 times.
> How does the distribution in Figure 1 change as that overfilling factor change?  That could significantly affect the search for a reasonable schedule in terms of Y* (I presume it would move further to the right as the oversubscription increased, so the search becomes easier).

Overfilling factory for Figure 1 (now 2) is approx 4, that can be seen in Fig. 11 (now 12).
Unfortunately, changing D (and therefore overfilling factory) doesn't change the distribution in Fig. 1(2).
For instance, when D=90min, the distribution mean and variance are 0.3836 and 0.1418 correspondingly.
When D=60min, they are 0.3432 and 0.1533.

> Abstract.  Last sentence - "supposed" -> "planned" ?

Fixed.

> Section 1.  Paragraph 3 -  What do you mean by "concurrency"?  Do you mean a conflict for resources?

Reworded:
"Even more, any modern general-purpose optical telescope is often a subject of concurrency between different scientific tasks and programs because time resources are limited." -> "Even more, time resources of almost any modern general-purpose optical telescope are limited. Different scientific tasks and programs have to compete with each other for available resources."

> Section 1.  Paragraph 6 = "the most precise way or the most fast way".  Do you mean "or" or "and" in this sentence?  If "or" which are you actually aiming for in the rest of the paper?

Reworded:
"As in Bowen formula, we call that a telescope is efficiently being used when observations are carried out either in the most precise way or in the most fast way~(and time resources are left for more observations)." -> "We essentially follow the idea behind Bowen formula that supposes a telescope can be considered to be more efficient than another one if more observation tasks can be carried out within the same time interval~(and time resources are left for more observations)."

> Section 2.  Paragraph 2.  "A weight of observational task...".  What is the meaning of "weight" here?  Is it the Knapsack problem definition or a more general sense of "importance"?

It is the same 'weight' as in 'weighted mean' term.
So, it may be thought as of an importance in our case.
I've changed "A weight of observational task..." to "A relative weight of observational task...", I think it will be a little bit more clearer.

> Section 2.  Paragraph 8, "voluntarism" - I did not understand this word - do you mean "formulation"?

I reworded 6,7,8 paragraphs.

> Section 2.1.2.  Are the groups in a repeat task sequential (i.e. follow each other directly) or can a repeat task have other groups in between (e.g. an observation of a source with exposure time 10 minutes once per hour)?

Unfortunately, they are sequential. I've added an explanation to the end of 2.1.2:

"""
As well as a group, a repeat is also atomic or non-preemptive. Unfortunately,
it restricts formulating certain kinds of tasks. For instance, if we want to monitor
a target once per hour but need only a few minutes to perform its observation.
To construct preemptive counterparts of groups and repeats we would need
inter-task dependencies. They are certainly not a must-have feature and not
considered in this paper. However, if described framework were found acceptable
in practice then dependencies would be introduced further.
"""

I would like to introduce dependencies to the algorithm in future after some real operating,
but unfortunately we are still not ready to deploy this scheduling tool to our telescope due to many unresolved hardware and telescope control system issues.

> Section 2.1.2 - The phrases "lazy repeat" and "greedy repeat" are specifically introduced, but don't appear to be used again in the paper.

I would like to introduce this names form (19) and (20) for the following reasons.
First, they may be referred from software user guides and other papers in future.
Second, I would like to emphasise that "lazy" and "greedy" are used not in their common sense but in mathematical sense.

> Section 3.1 - Rather than referring to problems (5) and (6) can their names not be used to help the reader so he/she does not have to go back to look them up.  Also in the conclusion which it should be possible to read without referring back.

Now, references (5) and (6) are provided with problem names in conclusion and figure captions.
In sections 2 and 3, problem names have been added in the places where a reader can forget what (5) and (6) refer to.

> Section 3.1 - A diagram showing tree structure including definition of edges would help the non expect reader visualise what is going on here.

I've added the tree structure diagram that obviously doesn't contain additional information, but I hope it will indeed simplify understanding.

> Section 3.1 - A two line explanation of the Knapsack problem in simple language would help here along the lines of an example describing "maximising value within a weight constraint when packing".  Then explain what is the "weight" and what is the "value" in your model.

I've added explanation at first Knapsack appearance.
Now the text before equation (36) is reworded as the following:

"""
  However, since function (35) is too weak on practice let us consider now
linear relaxation of Knapsack problem. Let us recall that Knapsack problem
is about packing different discrete items into a knapsack with limited weight
capacity. Each item has two properties: weight and value. For any item we
have to decide whether or not to put it into the knapsack. The goal is to make
overall value of items in the knapsack be highest possible while their weight
must not exceed the capacity [17].
  In our case, the task duration di essentially plays the same role as the weight.
The mean yield yipi and the probability logarithm ln pi are counterparts to the item
value for (5) and (6). Indeed, let us rewrite (6) in the following convenient linear
form:
"""

> Section 3.2 - "toke" -> "took"

Thank you, fixed.

> Section 3.2 - An exploration of the effect of varying D on the schedule would be interesting.  I did not really understand from the paper (it may be in there somewhere but it did not leap our at me) how the evolution of the seeing was modelled?  Is it a continuous function that evolves with some timescale (like a damped random walk?) or more stochastic?  This obviously relates to the value of D that is a reasonable time to use.

The seeing is forecasted using ARIMA-based model from [5].
The seeing is considered on 1-minute timescale, because this timescale is provided by our automatic seeing monitor.
Now, instead of just citing [5], I've also added brief relevant information from that paper.

The following text has been inserted into section 2.1.3:
"""
Note that Fgi (gi ) are derived from a seeing (an angular size of point spread function due to atmospheric optical turbulence) forecast. The forecast is represented as a multivariate conditional probability density function for the seeing bi, where bi are taken at 1-minute intervals. The probability density function is calculated using on-line seeing monitor measurements and autoregressive integrated moving average (ARIMA) model. The model can be used for time advance up to two hours [5].
"""
Into the section 3.2 two additional sentences have been added.

> Section 3.2 - Discussion of "scientific importance" and its lack of value seemed a philosophical/ideological point without any supporting evidence.  Is it really true that a variable star light curve is of equal value to a discovery of an electromagnetic counterpart to gravitational waves for example?  The author must surely at least allow an idea of "urgency" in the sense that some observations can be made at any time and some only at certain times (maybe only once!)?

There are no doubts that transient objects are of importance in modern astronomy.
The question here is how urgent 'urgent' is?
If urgent means that we have to cancel current task (exposition), then it is not a subject of scheduling.
It is a decision based on balance between probable profit from transient object observation and lost profit from cancelled task and wasted time resources.
If urgent means that it may wait until ongoing task end, then it can be included into scheduler and rescheduled.
In both cases the primary task would be to estimate success probability based on uncertain knowledge of event.
The issue here is that Bowen assumes that astronomer observes known target, that is not always the case with transient objects.
For instance, in case of gamma ray bursts events coming from satellites like Fermi or Swift, there are uncertainties in position and brightness and you have a chance just to make a star field exposure without the event source.
Unfortunately, this is beyond the current scope of the paper.

> Figure 12:  What do the circles, lines, error bars and boxes mean?

Fixed in the figure label.
Bottoms and tops of boxes are first and third quartiles.
Solid lines are medians.
Individual circles are outliers, which are out of $1.5$ inter quartile range.
Whiskers denote sample minimum and maximum (except outliers).



==> masha.txt <==
+ Online observational scheduling is assumed to be AN essential part for raising efficiency.

+ ? The short-term online scheduling is treated as a discrete optimisation problem which IS stated using several abstraction levels.

+ The optimisation problems are solved using THE parallel depth-bounded discrepancy search (PDDS) algorithm [13]

+ убрала артикль вообще "in the particular case of ast..."

+ запятую поставь Even when ground-based optical astronomy is considered, different concepts are used as an efficiency.

+ что и в абстракте (согласование числа robotic а не robotics): "In case of dedicated small robotic observatories"

+ но я думаю, что CLASSICAL More classic definition

+ Убрала бы артикль assumes that an efficiency

+ опять та же: to the faint objects area.

+ Точно не the (или an, или нет вообще), т.е. We consider a set of atmosphere, optical system and equipment as a single physical system.

+ Зависит от журнала, но, по-моему, так не сокращают в литературной речи: turbulence doesn’t remain

+ (при перечислении, вроде, артикль "A") time: a telescope aperture size, a CCD readout noise, etc.

+ settings or A telescope mount position

+ which are not under control: AN atmospheric optical turbulence power,
AN atmospheric extinction, AN night sky brightness, etc.

+ в последнем случае A "A night sky brightness, etc."

+In other words, the system evolves stochastically over THE corresponding axes.
+и, наверно, все-таки A system нее, оставь the - я не уверена

+of A phase space during classical ground-based astronomical observations of A specific target.

+нужен артикль, не знаю какой: to carry out separate photometry но точно нужен

+be well better THAN 0.7 .

+For each particular observation"AL" task "A" feasible area has different size and form.

+The astronomical observations scheduling concept

+"is supposed to raise AN efficiency at least..."

+Убрать мн. число опять: there is a tasks set generated by "task set"

+...of AN ongoing night we want to....

+select AN ordered subset of tasks

+ спроси у гугла, в литературной речи, вроде, надо повторять всё: that have not been selected and " have not been" observed.

+ В conclusions опять мн. число где не надо: automatic observations scheduling have been considered.  

+ Опять-таки, нужно ли повторять have been 2 раза....probability Π have been defined and connected with the concept of efficiency.\

+ что-то намудрил с глаголом he optimisation problems are to be solved a number of times per night

+ "the available observation tasks set T" "available observationAL TASK set"

+ T also can be varied between scheduling runs ---->  T can ALSO be varied between scheduling runs



==> review1.txt <==
Reviewer #1: The paper is tackling an interesting, ongoing problem in the optimal operation of telescope facilities.  There are some interesting insights, although the formal/mathematical presentation makes the insights difficult to untangle to a non expert reader.  In general it would be good to have more examples along the way relating the formal definitions to tasks/quantities as understood by an astronomer or someone tasked with building a new telescope scheduler.

My principal concerns relate to understanding how the derived "best" schedule can be evaluated.  In the paper it is essentially defined in terms of Y*, the optimal value of the target function and the main results are discussed in terms of the computational approach to find a schedule close to this Y*.  However I am concerned that there is no evidence presented that Y* is indeed a "good schedule".  For example, what is the "open shutter fraction", or the "airmass distribution", or the "hour angle distribution" of Y*? Also given the papers emphasis on seeing variations, it would be interesting to know what fraction of observations were (a) done in at least the required conditions and (b) done in "well matched" conditions (e.g, such that observations that only need poor seeing are not wasting good seeing time).
A particular concern must be how the schedule "overfilling factor" affects the outcomes. If I understand correctly the simulation input list has about 20 hours worth of requests and is for a night (about 8 hours?).  So the schedule is overfilled by a factor of about 2.5 times.  How does the distribution in Figure 1 change as that overfilling factor change?  That could significantly affect the search for a reasonable schedule in terms of Y* (I presume it would move further to the right as the oversubscription increased, so the search becomes easier).

Other comments:

Abstract.  Last sentence - "supposed" -> "planned" ?

Section 1.  Paragraph 3 -  What do you mean by "concurrency"?  Do you mean a conflict for resources?

Section 1.  Paragraph 6 = "the most precise way or the most fast way".  Do you mean "or" or "and" in this sentence?  If "or" which are you actually aiming for in the rest of the paper?

Section 2.  Paragraph 2.  "A weight of observational task...".  What is the meaning of "weight" here?  Is it the Knapsack problem definition or a more general sense of "importance"?

Section 2.  Paragraph 8, "voluntarism" - I did not understand this word - do you mean "formulation"?

Section 2.1.2.  Are the groups in a repeat task sequential (i.e. follow each other directly) or can a repeat task have other groups in between (e.g. an observation of a source with exposure time 10 minutes once per hour)?

Section 2.1.2 - The phrases "lazy repeat" and "greedy repeat" are specifically introduced, but don't appear to be used again in the paper.

Section 3.1 - Rather than referring to problems (5) and (6) can their names not be used to help the reader so he/she does not have to go back to look them up.  Also in the conclusion which it should be possible to read without referring back.

Section 3.1 - A diagram showing tree structure including definition of edges would help the non expect reader visualise what is going on here.

Section 3.1 - A two line explanation of the Knapsack problem in simple language would help here along the lines of an example describing "maximising value within a weight constraint when packing".  Then explain what is the "weight" and what is the "value" in your model.

Section 3.2 - "toke" -> "took"

Section 3.2 - An exploration of the effect of varying D on the schedule would be interesting.  I did not really understand from the paper (it may be in there somewhere but it did not leap our at me) how the evolution of the seeing was modelled?  Is it a continuous function that evolves with some timescale (like a damped random walk?) or more stochastic?  This obviously relates to the value of D that is a reasonable time to use.

Section 3.2 - Discussion of "scientific importance" and its lack of value seemed a philosophical/ideological point without any supporting evidence.  Is it really true that a variable star light curve is of equal value to a discovery of an electromagnetic counterpart to gravitational waves for example?  The author must surely at least allow an idea of "urgency" in the sense that some observations can be made at any time and some only at certain times (maybe only once!)?

Figure 12:  What do the circles, lines, error bars and boxes mean?

General:  There are quite a few missing "the" and "a/an" and quite a few extra ones as well in the text.

